Ionising properties of galaxies in JADES for a stellar mass complete sample: resolving the cosmic ionising photon budget crisis at the Epoch of Reionisation

We use NIRCam imaging from the JWST Advanced Deep Extragalactic Survey (JADES) to study the ionising properties of a sample of 15721 galaxies at $3 \leq z_{\rm{phot}} \leq 9$, 90\% complete in stellar mass down to log(M$_{\star}$/[M$_{\odot}$])$\approx 7.5$. Out of the full sample, 1620 of the galaxies have spectroscopic redshift measurements from the literature. We use the spectral energy distribution fitting code \texttt{Prospector} to fit all available photometry and infer galaxy properties. We find a significantly milder evolution of the ionising photon production efficiency (\xion\/) with redshift and UV magnitude than previously reported. Interestingly, we observe two distinct populations in \xion\/, distinguished by their burstiness (given by SFR$_{10}$/SFR$_{100}$). Both populations show the same evolution with $z$ and M$_{\rm{UV}}$, but have a different \xion\/ normalisation. We convolve the more representative $\log(\xi_{\rm{ion}} (z,\text{M}_{\rm{UV}}))$ relations (accounting for $\sim96$\% of the sample), with luminosity functions from literature, to place constraints on the cosmic ionising photon budget. By combining our results, we find that one of our models can match the observational constraints from the \lya\/ forest at $z\lesssim6$. We conclude that galaxies with M$_{\rm{UV}}$ between $-16$ and $-20$, adopting a reasonable escape fraction, can produce enough ionising photons to ionise the Universe, without exceeding the required ionising photon budget.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.2 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 20 July 2023
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
